Formulating Camera-Adaptive Color Constancy as a Few-shot Meta-Learning Problem

Digital camera pipelines employ color constancy methods to estimate an unknown scene illuminant, in order to re-illuminate images as if they were acquired under an achromatic light source. Fully-supervised learning approaches exhibit state-of-the-art estimation accuracy with camera-specific labelled training imagery. Resulting models typically suffer from domain gaps and fail to generalise across imaging devices. In this work, we propose a new approach that affords fast adaptation to previously unseen cameras, and robustness to changes in capture device by leveraging annotated samples across different cameras and datasets. We present a general approach that utilizes the concept of color temperature to frame color constancy as a set of distinct, homogeneous few-shot regression tasks, each associated with an intuitive physical meaning. We integrate this novel formulation within a meta-learning framework, enabling fast generalisation to previously unseen cameras using only handfuls of camera specific training samples. Consequently, the time spent for data collection and annotation substantially diminishes in practice whenever a new sensor is used. To quantify this gain, we evaluate our pipeline on three publicly available datasets comprising 12 different cameras and diverse scene content. Our approach delivers competitive results both qualitatively and quantitatively while requiring a small fraction of the camera-specific samples compared to standard approaches.

==> images/supp/qual_results/log_sampling/log_sampling_ICCV_ver001/log.txt <==
log_inds: 2 4 13 42 141 482
file: 0452 OUR ERR: 0.308553 BASELINE ERR: 0.073424 SUM ERR: 0.381977
file: 0361 OUR ERR: 1.855954 BASELINE ERR: 7.956905 SUM ERR: 9.812859
file: 0381 OUR ERR: 3.798640 BASELINE ERR: 17.231469 SUM ERR: 21.030109
file: 0564 OUR ERR: 6.931796 BASELINE ERR: 18.555948 SUM ERR: 25.487744
file: 0399 OUR ERR: 16.144893 BASELINE ERR: 17.679952 SUM ERR: 33.824844
file: 0348 OUR ERR: 15.209071 BASELINE ERR: 22.088884 SUM ERR: 37.297955
